A Matrix Variational Auto-Encoder for Variant Effect Prediction in Pharmacogenes

Variant effect predictors (VEPs) aim to assess the functional impact of protein variants, traditionally relying on multiple sequence alignments (MSAs). This approach assumes that naturally occurring variants are fit, an assumption challenged by pharmacogenomics, where some pharmacogenes experience low evolutionary pressure. Deep mutational scanning (DMS) datasets provide an alternative by offering quantitative fitness scores for variants. In this work, we propose a transformer-based matrix variational auto-encoder (matVAE) with a structured prior and evaluate its performance on 33 DMS datasets corresponding to 26 drug target and ADME proteins from the ProteinGym benchmark. Our model trained on MSAs (matVAE-MSA) outperforms the state-of-the-art DeepSequence model in zero-shot prediction on DMS datasets, despite using an order of magnitude fewer parameters and requiring less computation at inference time. We also compare matVAE-MSA to matENC-DMS, a model of similar capacity trained on DMS data, and find that the latter performs better on supervised prediction tasks. Additionally, incorporating AlphaFold-generated structures into our transformer model further improves performance, achieving results comparable to DeepSequence trained on MSAs and finetuned on DMS. These findings highlight the potential of DMS datasets to replace MSAs without significant loss in predictive performance, motivating further development of DMS datasets and exploration of their relationships to enhance variant effect prediction.

==> results/best_benchmark_name.csv <==
DMS_id,Best Benchmark Name
SCN5A_HUMAN_Glazer_2019,ESM-1v + One-Hot Encodings
TPK1_HUMAN_Weile_2017,MSA Transformer Embeddings
VKOR1_HUMAN_Chiasson_2020_activity,TranceptEVE + One-Hot Encodings
RAF1_HUMAN_Zinkus-Boltz_2019,MSA_Transformer + One-Hot Encodings
CCR5_HUMAN_Gill_2023,ProteinNPT
MK01_HUMAN_Brenan_2016,ProteinNPT
TPMT_HUMAN_Matreyek_2018,Tranception Embeddings
BRCA1_HUMAN_Findlay_2018,Tranception Embeddings
PAI1_HUMAN_Huttinger_2021,ProteinNPT
ADRB2_HUMAN_Jones_2020,ProteinNPT
CD19_HUMAN_Klesmith_2019_FMC_singles,ProteinNPT
MTHR_HUMAN_Weile_2021,ProteinNPT
MET_HUMAN_Estevam_2023,ProteinNPT
SC6A4_HUMAN_Young_2021,ProteinNPT
TPOR_HUMAN_Bridgford_2020,Tranception Embeddings
SRC_HUMAN_Nguyen_2022,ProteinNPT
ACE2_HUMAN_Chan_2020,ProteinNPT
SRC_HUMAN_Chakraborty_2023_binding-DAS_25uM,ProteinNPT
S22A1_HUMAN_Yee_2023_activity,ProteinNPT
KCNH2_HUMAN_Kozek_2020,Tranception Embeddings
KCNE1_HUMAN_Muhammad_2023_function,Tranception Embeddings
CP2C9_HUMAN_Amorosi_2021_abundance,ProteinNPT
S22A1_HUMAN_Yee_2023_abundance,ProteinNPT
SRC_HUMAN_Ahler_2019,ProteinNPT
KCNE1_HUMAN_Muhammad_2023_expression,ProteinNPT
NPC1_HUMAN_Erwood_2022_HEK293T,ProteinNPT
VKOR1_HUMAN_Chiasson_2020_abundance,ProteinNPT
NUD15_HUMAN_Suiter_2020,ProteinNPT
OTC_HUMAN_Lo_2023,ProteinNPT
CP2C9_HUMAN_Amorosi_2021_activity,ProteinNPT
NPC1_HUMAN_Erwood_2022_RPE1,MSA Transformer Embeddings
FKBP3_HUMAN_Rocklin_2023_2KFV,ProteinNPT
PPARG_HUMAN_Majithia_2016,ProteinNPT

